Local estimation of transition rates of jump processes through discretization

We investigate the Poisson regression method for Markov and semi-Markov jump processes from a nonparametric angle, allowing the lengths of the time and duration intervals in the partition to vary with the number of observations. Imposing no structural assumptions on the true intensities, we obtain asymptotic normality of the occurence/exposure rates under appropriate shrinking conditions on the partition lengths. We derive asymptotic normality results for both Markov and semi-Markov models using only classical central limit theorems and elementary results for counting processes. All results are illustrated on both simulated and real data.

==> _config.yml <==
title: Author support for IMS supported journal AIHP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
